Dark Z at the International Linear Collider

A dark Z is a massive Abelian gauge boson which is coupled to the Standard Model through both kinetic and mass mixing with the electroweak sector. We study the phenomenology of the dark Z at an energy-frontier electron-positron collider, such as the proposed International Linear Collider (ILC). We show that precision electroweak constraints and the current bounds from the hadron colliders allow a dark Z that is kinematically accessible at the ILC with 250 GeV or 500 GeV center-of-mass energy. Further, the reach of the ILC searches for a dark Z significantly exceeds the expected reach of the high luminosity LHC. If a signal consistent with a dark Z is discovered, it would motivate a dedicated run of the ILC at the center-of-mass energy matching the dark Z mass. We demonstrate that a short one month run at design luminosity could measure the dark Z chiral couplings to fermions with percent precision. This measurement can be used to discriminate between competing theoretical models of the resonance: for example, the dark Z can be distinguished from a dark photon with purely kinetic mixing.

==> ILC_DarkPhoton-bib.txt <==
@article{Liu:2017lpo,
    author = "Liu, Jia and Wang, Xiao-Ping and Yu, Felix",
    title = "{A Tale of Two Portals: Testing Light, Hidden New Physics at Future $e^+ e^-$ Colliders}",
    eprint = "1704.00730",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "MITP-17-005",
    doi = "10.1007/JHEP06(2017)077",
    journal = "JHEP",
    volume = "06",
    pages = "077",
    year = "2017"
}


@article{Kribs:2020vyk,
    author = "Kribs, Graham D. and McKeen, David and Raj, Nirmal",
    title = "{Breaking up the Proton: An Affair with Dark Forces}",
    eprint = "2007.15655",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevLett.126.011801",
    journal = "Phys. Rev. Lett.",
    volume = "126",
    number = "1",
    pages = "011801",
    year = "2021"
}


@article{Hook:2010tw,
    author = "Hook, Anson and Izaguirre, Eder and Wacker, Jay G.",
    title = "{Model Independent Bounds on Kinetic Mixing}",
    eprint = "1006.0973",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "SLAC-PUB-14131",
    doi = "10.1155/2011/859762",
    journal = "Adv. High Energy Phys.",
    volume = "2011",
    pages = "859762",
    year = "2011"
}


@article{Yan:2022npz,
    author = "Yan, Bin",
    title = "{Probing the dark photon via polarized DIS scattering at the HERA and EIC}",
    eprint = "2203.01510",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "LA-UR-22-21939",
    month = "3",
    year = "2022"
}

@article{Gunion:2002zf,
    author = "Gunion, John F. and Haber, Howard E.",
    title = "{The CP conserving two Higgs doublet model: The Approach to the decoupling limit}",
    eprint = "hep-ph/0207010",
    archivePrefix = "arXiv",
    reportNumber = "SCIPP-02-10",
    doi = "10.1103/PhysRevD.67.075019",
    journal = "Phys. Rev. D",
    volume = "67",
    pages = "075019",
    year = "2003"
}


@article{Chaffey:2019fec,
    author = "Chaffey, Ian and Tanedo, Philip",
    title = "{Vector self-interacting dark matter}",
    eprint = "1907.10217",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UCR-TR-FLIP-2019-NX-74205",
    doi = "10.1103/PhysRevD.101.075005",
    journal = "Phys. Rev. D",
    volume = "101",
    number = "7",
    pages = "075005",
    year = "2020"
}

@article{Chanowitz:1985hj,
    author = "Chanowitz, Michael S. and Gaillard, Mary K.",
    title = "{The TeV Physics of Strongly Interacting W's and Z's}",
    reportNumber = "LBL-19470, UCB-PTH-85/19",
    doi = "10.1016/0550-3213(85)90580-2",
    journal = "Nucl. Phys. B",
    volume = "261",
    pages = "379--431",
    year = "1985"
}

@article{Cornwall:1974km,
    author = "Cornwall, John M. and Levin, David N. and Tiktopoulos, George",
    title = "{Derivation of Gauge Invariance from High-Energy Unitarity Bounds on the s Matrix}",
    reportNumber = "UCLA-74-TEP-2",
    doi = "10.1103/PhysRevD.10.1145",
    journal = "Phys. Rev. D",
    volume = "10",
    pages = "1145",
    year = "1974",
    note = "[Erratum: Phys.Rev.D 11, 972 (1975)]"
}

@article{Chen:1975sh,
    author = "Chen, Min-Shih and Zerwas, Peter M.",
    title = "{Equivalent-Particle Approximations in electron and Photon Processes of Higher Order QED}",
    reportNumber = "SLAC-REPRINT-1975-002",
    doi = "10.1103/PhysRevD.12.187",
    journal = "Phys. Rev. D",
    volume = "12",
    pages = "187",
    year = "1975"
}

@article{Karliner:2015tga,
    author = "Karliner, Marek and Low, Matthew and Rosner, Jonathan L. and Wang, Lian-Tao",
    title = "{Radiative return capabilities of a high-energy, high-luminosity $e^+e^-$ collider}",
    eprint = "1503.07209",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "EFI-15-1, TAUP-2990-15",
    doi = "10.1103/PhysRevD.92.035010",
    journal = "Phys. Rev. D",
    volume = "92",
    number = "3",
    pages = "035010",
    year = "2015"
}

@article{vonWeizsacker:1934nji,
    author = "von Weizsacker, C. F.",
    title = "{Radiation emitted in collisions of very fast electrons}",
    doi = "10.1007/BF01333110",
    journal = "Z. Phys.",
    volume = "88",
    pages = "612--625",
    year = "1934"
}

@article{Williams:1935dka,
    author = "Williams, E. J.",
    title = "{Correlation of certain collision problems with radiation theory}",
    journal = "Kong. Dan. Vid. Sel. Mat. Fys. Med.",
    volume = "13N4",
    number = "4",
    pages = "1--50",
    year = "1935"
}

@inproceedings{Perelstein:2010hh,
    author = "Perelstein, Maxim",
    title = "{Introduction to Collider Physics}",
    booktitle = "{Theoretical Advanced Study Institute in Elementary Particle Physics}: {Physics of the Large and the Small}",
    eprint = "1002.0274",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1142/9789814327183_0008",
    pages = "421--486",
    year = "2011"
}

@article{Kovarik:2015cma,
    author = "Kovarik, K. and others",
    title = "{nCTEQ15 - Global analysis of nuclear parton distributions with uncertainties in the CTEQ framework}",
    eprint = "1509.00792",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "LPSC-15-153, MS-TP-15-11, FERMILAB-PUB-15-375-ND-PPD-T",
    doi = "10.1103/PhysRevD.93.085037",
    journal = "Phys. Rev. D",
    volume = "93",
    number = "8",
    pages = "085037",
    year = "2016"
}

@article{Perelstein:2003wd,
    author = "Perelstein, Maxim and Peskin, Michael E. and Pierce, Aaron",
    title = "{Top quarks and electroweak symmetry breaking in little Higgs models}",
    eprint = "hep-ph/0310039",
    archivePrefix = "arXiv",
    reportNumber = "SLAC-PUB-10185",
    doi = "10.1103/PhysRevD.69.075002",
    journal = "Phys. Rev. D",
    volume = "69",
    pages = "075002",
    year = "2004"
}
@article{Feng:2003xh,
    author = "Feng, Jonathan L. and Rajaraman, Arvind and Takayama, Fumihiro",
    title = "{Superweakly interacting massive particles}",
    eprint = "hep-ph/0302215",
    archivePrefix = "arXiv",
    reportNumber = "UCI-TR-2003-6",
    doi = "10.1103/PhysRevLett.91.011302",
    journal = "Phys. Rev. Lett.",
    volume = "91",
    pages = "011302",
    year = "2003"
}

@article{Baer:2013cma,
    editor = "Baer, Howard and others",
    title = "{The International Linear Collider Technical Design Report - Volume 2: Physics}",
    eprint = "1306.6352",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "ILC-REPORT-2013-040, ANL-HEP-TR-13-20, BNL-100603-2013-IR, IRFU-13-59, CERN-ATS-2013-037, COCKCROFT-13-10, CLNS-13-2085, DESY-13-062, FERMILAB-TM-2554, IHEP-AC-ILC-2013-001, INFN-13-04-LNF, JAI-2013-001, JINR-E9-2013-35, JLAB-R-2013-01, KEK-REPORT-2013-1, KNU-CHEP-ILC-2013-1, LLNL-TR-635539, SLAC-R-1004, ILC-HIGRADE-REPORT-2013-003",
    month = "6",
    year = "2013"
}

@article{Behnke:2013lya,
    author = "Abramowicz, Halina and others",
    editor = "Behnke, Ties and Brau, James E. and Burrows, Philip N. and Fuster, Juan and Peskin, Michael and Stanitzki, Marcel and Sugimoto, Yasuhiro and Yamada, Sakue and Yamamoto, Hitoshi",
    title = "{The International Linear Collider Technical Design Report - Volume 4: Detectors}",
    eprint = "1306.6329",
    archivePrefix = "arXiv",
    primaryClass = "physics.ins-det",
    reportNumber = "ILC-REPORT-2013-040, ANL-HEP-TR-13-20, BNL-100603-2013-IR, IRFU-13-59, CERN-ATS-2013-037, COCKCROFT-13-10, CLNS-13-2085, DESY-13-062, FERMILAB-TM-2554, IHEP-AC-ILC-2013-001, INFN-13-04-LNF, JAI-2013-001, JINR-E9-2013-35, JLAB-R-2013-01, KEK-REPORT-2013-1, KNU-CHEP-ILC-2013-1, LLNL-TR-635539, SLAC-R-1004, ILC-HIGRADE-REPORT-2013-003",
    month = "6",
    year = "2013"
}

@article{Fujii:2017vwa,
    author = "Fujii, Keisuke and others",
    title = "{Physics Case for the 250 GeV Stage of the International Linear Collider}",
    eprint = "1710.07621",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "DESY-17-155, KEK-PREPRINT-2017-31, LAL-17-059, SLAC-PUB-17161",
    month = "10",
    year = "2017"
}

@article{Linssen:2012hp,
    editor = "Linssen, Lucie and Miyamoto, Akiya and Stanitzki, Marcel and Weerts, Harry",
    title = "{Physics and Detectors at CLIC: CLIC Conceptual Design Report}",
    eprint = "1202.5940",
    archivePrefix = "arXiv",
    primaryClass = "physics.ins-det",
    reportNumber = "CERN-2012-003, ANL-HEP-TR-12-01, DESY-12-008, KEK-REPORT-2011-7",
    doi = "10.5170/CERN-2012-003",
    month = "2",
    year = "2012"
}

@article{CLICdp:2018cto,
    author = "Charles, T. K. and others",
    editor = "Burrows, P. N. and Catalan Lasheras, N. and Linssen, L. and Petri\v{c}, M. and Robson, A. and Schulte, D. and Sicking, E. and Stapnes, S.",
    collaboration = "CLICdp, CLIC",
    title = "{The Compact Linear Collider (CLIC) - 2018 Summary Report}",
    eprint = "1812.06018",
    archivePrefix = "arXiv",
    primaryClass = "physics.acc-ph",
    reportNumber = "CERN-2018-005-M, CERN-2018-005",
    doi = "10.23731/CYRM-2018-002",
    volume = "2/2018",
    month = "12",
    year = "2018"
}

@article{CEPCStudyGroup:2018ghi,
    author = "Dong, Mingyi and others",
    editor = "Guimar\~aes da Costa, Jo\~ao Barreiro and others",
    collaboration = "CEPC Study Group",
    title = "{CEPC Conceptual Design Report: Volume 2 - Physics \& Detector}",
    eprint = "1811.10545",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "IHEP-CEPC-DR-2018-02, IHEP-EP-2018-01, IHEP-TH-2018-01",
    month = "11",
    year = "2018"
}

@article{FCC:2018byv,
    author = "Abada, A. and others",
    collaboration = "FCC",
    title = "{FCC Physics Opportunities}: {Future Circular Collider Conceptual Design Report Volume 1}",
    reportNumber = "CERN-ACC-2018-0056",
    doi = "10.1140/epjc/s10052-019-6904-3",
    journal = "Eur. Phys. J. C",
    volume = "79",
    number = "6",
    pages = "474",
    year = "2019"
}

@article{FCC:2018evy,
    author = "Abada, A. and others",
    collaboration = "FCC",
    title = "{FCC-ee: The Lepton Collider}: {Future Circular Collider Conceptual Design Report Volume 2}",
    reportNumber = "CERN-ACC-2018-0057",
    doi = "10.1140/epjst/e2019-900045-4",
    journal = "Eur. Phys. J. ST",
    volume = "228",
    number = "2",
    pages = "261--623",
    year = "2019"
}

@article{Boogert:2009ir,
    author = "Boogert, S. and others",
    title = "{Polarimeters and Energy Spectrometers for the ILC Beam Delivery System}",
    eprint = "0904.0122",
    archivePrefix = "arXiv",
    primaryClass = "physics.ins-det",
    reportNumber = "DESY-09-028, SLAC-PUB-13551, ILC-NOTE-2009-049",
    doi = "10.1088/1748-0221/4/10/P10015",
    journal = "JINST",
    volume = "4",
    pages = "P10015",
    year = "2009"
}

@inproceedings{Simon:2014hna,
    author = "Simon, Frank",
    title = "{Perspectives for Top Quark Physics at the (I)LC}",
    booktitle = "{7th International Workshop on Top Quark Physics}",
    eprint = "1411.7517",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "MPP-2014-563",
    month = "11",
    year = "2014"
}

@article{Alwall:2011uj,
    author = "Alwall, Johan and Herquet, Michel and Maltoni, Fabio and Mattelaer, Olivier and Stelzer, Tim",
    title = "{MadGraph 5 : Going Beyond}",
    eprint = "1106.0522",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-PUB-11-448-T",
    doi = "10.1007/JHEP06(2011)128",
    journal = "JHEP",
    volume = "06",
    pages = "128",
    year = "2011"
}

@article{Zyla:2020zbs,
    author = "Zyla, P.A. and others",
    collaboration = "Particle Data Group",
    title = "{Review of Particle Physics}",
    doi = "10.1093/ptep/ptaa104",
    journal = "PTEP",
    volume = "2020",
    number = "8",
    pages = "083C01",
    year = "2020",
    note = "See Section 10, \emph{Electroweak Model and Constraints on New Physics}"
}

@article{BozovicJelisavcic:2013lni,
    author = "Bo\v{z}ovi\'c Jelisav\v{c}i\'c, I. and Luki\'c, S. and Milutinovi\'c Dumbelovi\'c, G. and Pandurovi\'c, M. and Smiljani\'c, I.",
    title = "{Luminosity measurement at ILC}",
    eprint = "1304.4082",
    archivePrefix = "arXiv",
    primaryClass = "physics.acc-ph",
    doi = "10.1088/1748-0221/8/08/P08012",
    journal = "JINST",
    volume = "8",
    pages = "P08012",
    year = "2013"
}

@article{Clark:2016jgm,
    author = "Clark, D. B. and Godat, E. and Olness, F. I.",
    title = "{ManeParse : A Mathematica  reader for Parton Distribution Functions}",
    eprint = "1605.08012",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "NSF-KITP-16-032, SMU-HEP-16-05",
    doi = "10.1016/j.cpc.2017.03.004",
    journal = "Comput. Phys. Commun.",
    volume = "216",
    pages = "126--137",
    year = "2017"
}

@article{ATLAS:2019erb,
    author = "Aad, Georges and others",
    collaboration = "ATLAS",
    title = "{Search for high-mass dilepton resonances using 139 fb$^{-1}$ of $pp$ collision data collected at $\sqrt{s}=$13 TeV with the ATLAS detector}",
    eprint = "1903.06248",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "CERN-EP-2019-030",
    doi = "10.1016/j.physletb.2019.07.016",
    journal = "Phys. Lett. B",
    volume = "796",
    pages = "68--87",
    year = "2019"
}

@article{CMS:2019buh,
    author = "Sirunyan, Albert M and others",
    collaboration = "CMS",
    title = "{Search for a Narrow Resonance Lighter than 200 GeV Decaying to a Pair of Muons in Proton-Proton Collisions at $\sqrt{s} =$  TeV}",
    eprint = "1912.04776",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "CMS-EXO-19-018, CERN-EP-2019-265",
    doi = "10.1103/PhysRevLett.124.131802",
    journal = "Phys. Rev. Lett.",
    volume = "124",
    number = "13",
    pages = "131802",
    year = "2020"
}

@article{Moortgat-Pick:2005jsx,
    author = "Moortgat-Pick, G. and others",
    title = "{The Role of polarized positrons and electrons in revealing fundamental interactions at the linear collider}",
    eprint = "hep-ph/0507011",
    archivePrefix = "arXiv",
    reportNumber = "CERN-PH-TH-2005-036, DCPT-04-100, DESY-05-059, FERMILAB-PUB-05-060-T, IPPP-04-50, KEK-2005-16, PRL-TH-05-01, SHEP-05-03, SLAC-PUB-11087",
    doi = "10.1016/j.physrep.2007.12.003",
    journal = "Phys. Rept.",
    volume = "460",
    pages = "131--243",
    year = "2008"
}

@inproceedings{Wells:2005vk,
    author = "Wells, James D.",
    title = "{TASI lecture notes: Introduction to precision electroweak analysis}",
    booktitle = "{Theoretical Advanced Study Institute in Elementary Particle Physics}: {Physics in D $\geqq$ 4}",
    eprint = "hep-ph/0512342",
    archivePrefix = "arXiv",
    reportNumber = "MCTP-04-74",
    pages = "41--64",
    month = "12",
    year = "2005"
}




@article{Perelstein:2003wd,
    author = "Perelstein, Maxim and Peskin, Michael E. and Pierce, Aaron",
    title = "{Top quarks and electroweak symmetry breaking in little Higgs models}",
    eprint = "hep-ph/0310039",
    archivePrefix = "arXiv",
    reportNumber = "SLAC-PUB-10185",
    doi = "10.1103/PhysRevD.69.075002",
    journal = "Phys. Rev. D",
    volume = "69",
    pages = "075002",
    year = "2004"
}



@article{Fabbrichesi:2020wbt,
    author = "Fabbrichesi, Marco and Gabrielli, Emidio and Lanfranchi, Gaia",
    title = "{The Dark Photon}",
    eprint = "2005.01515",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "5",
    year = "2020"
}

@article{Kanemura:2015cxa,
    author = "Kanemura, Shinya and Moroi, Takeo and Tanabe, Tomohiko",
    title = "{Beam dump experiment at future electron\textendash{}positron colliders}",
    eprint = "1507.02809",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UT-HET-102, UT-15-24",
    doi = "10.1016/j.physletb.2015.10.002",
    journal = "Phys. Lett. B",
    volume = "751",
    pages = "25--28",
    year = "2015"
}

@article{Asai:2021ehn,
    author = "Asai, Kento and Iwamoto, Sho and Sakaki, Yasuhito and Ueda, Daiki",
    title = "{New physics searches at the ILC positron and electron beam dumps}",
    eprint = "2105.13768",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP09(2021)183",
    journal = "JHEP",
    volume = "09",
    pages = "183",
    year = "2021"
}

@article{Appelquist:2002mw,
    author = "Appelquist, Thomas and Dobrescu, Bogdan A. and Hopper, Adam R.",
    title = "{Nonexotic Neutral Gauge Bosons}",
    eprint = "hep-ph/0212073",
    archivePrefix = "arXiv",
    reportNumber = "YCTP-11-02, FERMILAB-PUB-02-307-T",
    doi = "10.1103/PhysRevD.68.035012",
    journal = "Phys. Rev. D",
    volume = "68",
    pages = "035012",
    year = "2003"
}



@article{Galison:1983pa,
    author = "Galison, Peter and Manohar, Aneesh",
    title = "{Two Z's Or Not Two Z's?}",
    reportNumber = "HUTP-83/A059",
    doi = "10.1016/0370-2693(84)91161-4",
    journal = "Phys. Lett. B",
    volume = "136",
    pages = "279--283",
    year = "1984"
}



@article{He:1991qd,
    author = "He, Xiao-Gang and Joshi, Girish C. and Lew, H. and Volkas, R. R.",
    title = "{Simplest Z-Prime Model}",
    reportNumber = "CERN-TH-6084-91, UM-P-91-32, OZ-91-07",
    doi = "10.1103/PhysRevD.44.2118",
    journal = "Phys. Rev. D",
    volume = "44",
    pages = "2118--2132",
    year = "1991"
}



@article{Babu:1997st,
    author = "Babu, K. S. and Kolda, Christopher F. and March-Russell, John",
    title = "{Implications of Generalized Z - Z-Prime Mixing}",
    eprint = "hep-ph/9710441",
    archivePrefix = "arXiv",
    reportNumber = "IASSNS-HEP-97-114",
    doi = "10.1103/PhysRevD.57.6788",
    journal = "Phys. Rev. D",
    volume = "57",
    pages = "6788--6792",
    year = "1998"
}



@article{Kobzarev:1966qya,
    author = "Kobzarev, I.Yu. and Okun, L.B. and Pomeranchuk, I.Ya.",
    title = "{On the Possibility of Experimental Observation of Mirror Particles}",
    journal = "Sov. J. Nucl. Phys.",
    volume = "3",
    number = "6",
    pages = "837--841",
    year = "1966"
}



@article{Okun:1982xi,
    author = "Okun, L.B.",
    title = "{Limits of Electrodynamics: Paraphotons?}",
    reportNumber = "ITEP-48-1982",
    journal = "Sov. Phys. JETP",
    volume = "56",
    pages = "502",
    year = "1982"
}



@article{Holdom:1985ag,
    author = "Holdom, Bob",
    title = "{Two U(1)'s and Epsilon Charge Shifts}",
    reportNumber = "UTPT-85-30",
    doi = "10.1016/0370-2693(86)91377-8",
    journal = "Phys. Lett. B",
    volume = "166",
    pages = "196--198",
    year = "1986"
}



@article{Holdom:1986eq,
    author = "Holdom, Bob",
    title = "{Searching for $\epsilon$ Charges and a New U(1)}",
    reportNumber = "UTPT-86-03",
    doi = "10.1016/0370-2693(86)90470-3",
    journal = "Phys. Lett. B",
    volume = "178",
    pages = "65--70",
    year = "1986"
}



@inproceedings{Alexander:2016aln,
    author = "Alexander, Jim and others",
    title = "{Dark Sectors 2016 Workshop: Community Report}",
    eprint = "1608.08632",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-CONF-16-421",
    month = "8",
    year = "2016"
}



@article{Pospelov:2007mp,
    author = "Pospelov, Maxim and Ritz, Adam and Voloshin, Mikhail B.",
    title = "{Secluded WIMP Dark Matter}",
    eprint = "0711.4866",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1016/j.physletb.2008.02.052",
    journal = "Phys. Lett. B",
    volume = "662",
    pages = "53--61",
    year = "2008"
}



@article{Andersen:2013rda,
    author = "Andersen, Jeppe R. and Rauch, Michael and Spannowsky, Michael",
    title = "{Dark Sector Spectroscopy at the Ilc}",
    eprint = "1308.4588",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IPPP-13-61, DCPT-13-122",
    doi = "10.1140/epjc/s10052-014-2908-1",
    journal = "Eur. Phys. J. C",
    volume = "74",
    pages = "2908",
    year = "2014"
}



@article{He:2017zzr,
    author = "He, Min and He, Xiao-Gang and Huang, Cheng-Kai and Li, Gang",
    title = "{Search for a heavy dark photon at future $e^+e^-$ colliders}",
    eprint = "1712.09095",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP03(2018)139",
    journal = "JHEP",
    volume = "03",
    pages = "139",
    year = "2018"
}



@article{Shepherd:2009sa,
    author = "Shepherd, William and Tait, Tim M. P. and Zaharijas, Gabrijela",
    title = "{Bound States of Weakly Interacting Dark Matter}",
    eprint = "0901.2125",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "ANL-HEP-PR-08-77, NUHEP-TH-08-10",
    doi = "10.1103/PhysRevD.79.055022",
    journal = "Phys. Rev. D",
    volume = "79",
    pages = "055022",
    year = "2009"
}



@article{Tsai:2018vjv,
    author = "Tsai, Yuhsin and Xu, Tao and Yu, Hai-Bo",
    title = "{Displaced Lepton Jet Signatures from Self-Interacting Dark Matter Bound States}",
    eprint = "1811.05999",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP08(2019)131",
    journal = "JHEP",
    volume = "08",
    pages = "131",
    year = "2019"
}



@article{deBlas:2018mhx,
    author = "Franceschini, R. and others",
    editor = "de Blas, J.",
    title = "{The Clic Potential for New Physics}",
    eprint = "1812.02093",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CERN-TH-2018-267, CERN-2018-009-M",
    doi = "10.23731/CYRM-2018-003",
    volume = "3/2018",
    month = "12",
    year = "2018"
}



@article{Fujii:2020pxe,
    author = "Fujii, Keisuke and others",
    title = "{Ilc Study Questions for Snowmass 2021}",
    eprint = "2007.03650",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY-20-112, KEK Preprint 2020-8, IFIC/20-34, LCTP-20-14, SLAC-PUB-17543",
    month = "7",
    year = "2020"
}



@article{Fujii:2017ekh,
    author = "Fujii, Keisuke and others",
    title = "{The Potential of the Ilc for Discovering New Particles}",
    eprint = "1702.05333",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY-17-012, KEK-PREPRINT-2016-60, SLAC-PUB-16916, LAL-17-017, MPP-2017-5, IFT-UAM-CSIC-17-008",
    month = "2",
    year = "2017"
}



@article{Davoudiasl:2012ag,
    author = "Davoudiasl, Hooman and Lee, Hye-Sung and Marciano, William J.",
    title = "{'Dark' Z Implications for Parity Violation, Rare Meson Decays, and Higgs Physics}",
    eprint = "1203.2947",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.85.115019",
    journal = "Phys. Rev. D",
    volume = "85",
    pages = "115019",
    year = "2012"
}



@article{Sirunyan:2019wqq,
    author = "Sirunyan, Albert M and others",
    collaboration = "CMS",
    title = "{Search for a Narrow Resonance Lighter than 200 GeV Decaying to a Pair of Muons in Proton-Proton Collisions at $\sqrt{s} =$  TeV}",
    eprint = "1912.04776",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "CMS-EXO-19-018, CERN-EP-2019-265",
    doi = "10.1103/PhysRevLett.124.131802",
    journal = "Phys. Rev. Lett.",
    volume = "124",
    number = "13",
    pages = "131802",
    year = "2020"
}



@article{Curtin:2014cca,
    author = "Curtin, David and Essig, Rouven and Gori, Stefania and Shelton, Jessie",
    title = "{Illuminating Dark Photons with High-Energy Colliders}",
    eprint = "1412.0018",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "YITP-SB-14-49",
    doi = "10.1007/JHEP02(2015)157",
    journal = "JHEP",
    volume = "02",
    pages = "157",
    year = "2015"
}




@article{Gopalakrishna:2008dv,
    author = "Gopalakrishna, Shrihari and Jung, Sunghoon and Wells, James D.",
    title = "{Higgs Boson Decays to Four Fermions Through an Abelian Hidden Sector}",
    eprint = "0801.3456",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CERN-PH-TH-2008-11, MCTP-07-47, BNL-HET-08-2",
    doi = "10.1103/PhysRevD.78.055002",
    journal = "Phys. Rev. D",
    volume = "78",
    pages = "055002",
    year = "2008"
}



@article{Gherghetta:2019coi,
    author = {Gherghetta, Tony and Kersten, J\"orn and Olive, Keith and Pospelov, Maxim},
    title = "{Evaluating the price of tiny kinetic mixing}",
    eprint = "1909.00696",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FTPI-MINN-19/23, UMN-TH-3832/19",
    doi = "10.1103/PhysRevD.100.095001",
    journal = "Phys. Rev. D",
    volume = "100",
    number = "9",
    pages = "095001",
    year = "2019"
}



@article{Stueckelberg:1938hvi,
    author = "Stueckelberg, E. C. G.",
    title = "{Interaction Energy in Electrodynamics and in the Field Theory of Nuclear Forces}",
    doi = "10.5169/seals-110852",
    journal = "Helv. Phys. Acta",
    volume = "11",
    pages = "225--244",
    year = "1938"
}



@article{Feldman:2007wj,
    author = "Feldman, Daniel and Liu, Zuowei and Nath, Pran",
    title = "{The Stueckelberg Z-Prime Extension with Kinetic Mixing and Milli-Charged Dark Matter from the Hidden Sector}",
    eprint = "hep-ph/0702123",
    archivePrefix = "arXiv",
    doi = "10.1103/PhysRevD.75.115001",
    journal = "Phys. Rev. D",
    volume = "75",
    pages = "115001",
    year = "2007"
}




@article{Romao:2012pq,
    author = "Romao, Jorge C. and Silva, Joao P.",
    title = "{A Resource for Signs and Feynman Diagrams of the Standard Model}",
    eprint = "1209.6213",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1142/S0217751X12300256",
    journal = "Int. J. Mod. Phys. A",
    volume = "27",
    pages = "1230025",
    year = "2012"
}



@inproceedings{Battaglieri:2017aum,
    author = "Battaglieri, Marco and others",
    title = "{Us Cosmic Visions: New Ideas in Dark Matter 2017: Community Report}",
    booktitle = "{U.S. Cosmic Visions: New Ideas in Dark Matter}",
    eprint = "1707.04591",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-CONF-17-282-AE-PPD-T",
    month = "7",
    year = "2017"
}

@article{Foot:1991kb,
    author = "Foot, Robert and He, Xiao-Gang",
    title = "{Comment on Z Z-Prime Mixing in Extended Gauge Theories}",
    reportNumber = "CERN-TH-6081-91, SHEP-90-91-24",
    doi = "10.1016/0370-2693(91)90901-2",
    journal = "Phys. Lett. B",
    volume = "267",
    pages = "509--512",
    year = "1991"
}

@article{LCCPhysicsWorkingGroup:2019fvj,
    author = "Fujii, Keisuke and others",
    collaboration = "LCC Physics Working Group",
    title = "{Tests of the Standard Model at the International Linear Collider}",
    eprint = "1908.11299",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "DESY 19-146, KEK Preprint 2019-22, SLAC-PUB-17467, DESY-19-146",
    month = "8",
    year = "2019"
}

@article{CMS:2021ctt,
    author = "Sirunyan, Albert M and others",
    collaboration = "CMS",
    title = "{Search for resonant and nonresonant new phenomena in high-mass dilepton final states at $ \sqrt{s} $ = 13 TeV}",
    eprint = "2103.02708",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "CMS-EXO-19-019, CERN-EP-2021-026",
    doi = "10.1007/JHEP07(2021)208",
    journal = "JHEP",
    volume = "07",
    pages = "208",
    year = "2021"
}

@article{Muchnoi:2008bx,
    author = "Muchnoi, N. and Schreiber, H. J. and Viti, M.",
    title = "{ILC Beam Energy Measurement by means of Laser Compton Backscattering}",
    eprint = "0812.0925",
    archivePrefix = "arXiv",
    primaryClass = "physics.ins-det",
    reportNumber = "DESY-08-064",
    doi = "10.1016/j.nima.2009.05.145",
    journal = "Nucl. Instrum. Meth. A",
    volume = "607",
    pages = "340--366",
    year = "2009"
}

@article{Berggren:2021lan,
    author = "Berggren, Carl Mikael",
    collaboration = "ILD concept group",
    title = "{New physics searches with the ILD detector at the ILC}",
    eprint = "2111.09928",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    reportNumber = "ILD-PHYS-PROC--2021-012",
    doi = "10.22323/1.380.0123",
    journal = "PoS",
    volume = "PANIC2021",
    pages = "123",
    year = "2022"
}
